New Time Integrators and Capabilities in SUNDIALS Versions 6.2.0-7.4.0

SUNDIALS is a well-established numerical library that provides robust and efficient time integrators and nonlinear solvers. This paper overviews several significant improvements and new features added over the last three years to support scientific simulations run on high-performance computing systems. Notably, three new classes of one-step methods have been implemented: low storage Runge-Kutta, symplectic partitioned Runge-Kutta, and operator splitting. In addition, we describe new time step adaptivity support for multirate methods, adjoint sensitivity analysis capabilities for explicit Runge-Kutta methods, additional options for Anderson acceleration in nonlinear solvers, and improved error handling and logging.

==> error_asa_order_3.csv <==
h,y,dgdy_0,dgdp
5.0000000000000001e-04,8.6941911191916264e-13,2.9233128777637204e-09,3.4019489448439788e-09
5.0000000000000001e-03,3.4592496195939751e-09,2.8868509175146038e-06,3.3846552568048840e-06
5.0000000000000003e-02,4.8349266396620482e-05,2.3543162824749306e-03,3.0585996771007626e-03
5.0000000000000000e-01,1.5126907054236090e+00,5.5752697258639088e+01,5.9463291455072458e+01


==> error_asa_order_4.csv <==
h,y,dgdy_0,dgdp
5.0000000000000001e-04,8.6780008191558875e-14,1.2864782941897008e-12,1.2530997791437559e-12
5.0000000000000001e-03,4.5820330034144161e-11,3.3372782359701012e-08,3.1205346303852097e-08
5.0000000000000003e-02,7.2628273826163926e-07,3.0687745674421108e-04,2.9030615612992300e-04
5.0000000000000000e-01,2.5596286574305055e-01,5.1279976548460382e-01,5.3319304321127903e-01


==> error_asa_order_5.csv <==
h,y,dgdy_0,dgdp
5.0000000000000001e-04,7.1237320157249827e-14,3.9730728731650567e-12,3.8373022722721214e-12
5.0000000000000001e-03,2.6131144257682096e-13,2.3353162301950291e-12,1.3877890573203719e-12
5.0000000000000003e-02,5.3778078966021156e-08,9.5825400678265275e-07,1.1513368735504898e-06
5.0000000000000000e-01,2.1635858352141855e-02,6.5745175919933445e+01,3.2025849573219290e+01


==> lsrk.csv <==
LSRK Time, ERK Time, DIRK Time, LSRK Error, ERK Error, DIRK Error
4.648600000000000065e+00,1.112079999999999984e+02,2.578559999999999945e+02,3.495812875989188356e-02,9.473287794868051961e-03,4.309299735541009986e-03
5.227030000000000065e+00,1.050559999999999974e+02,1.889470000000000027e+02,1.292003491541738984e-02,2.400805566657620346e-04,5.342343048697569029e-04
5.086400000000000254e+00,1.115090000000000003e+02,4.578140000000000214e+02,2.099354082161242543e-03,5.593976313432211353e-05,4.130951811726162309e-04
6.626030000000000086e+00,1.010000000000000000e+02,6.806119999999999948e+01,6.775328092280323523e-04,1.008337856803535861e-05,9.406807839724990871e-05
9.831699999999999662e+00,1.044170000000000016e+02,1.488029999999999973e+02,1.601641585384623264e-04,2.229400133193861858e-06,9.595062765116828049e-06
1.788530000000000086e+01,1.137560000000000002e+02,3.315869999999999891e+02,3.868877744499230796e-05,5.583961971676030373e-07,1.066026045735005188e-06
6.728480000000000416e+01,1.612820000000000107e+02,8.424890000000000327e+02,3.091617401302196038e-06,1.751874515936733892e-07,1.206213235377750100e-07
6.666209999999999525e+01,4.545099999999999909e+02,2.465280000000000200e+03,1.264032286291944839e-06,2.099118309344456019e-08,1.423486576870305737e-08

==> splitting.csv <==
h, Order 1 Error, Order 2 Error, Order 3 Error, Order 4 Error, Order 6 Error
7.812500000000000000e-03,1.112124320779617898e-02,6.376310999043806033e-06,1.434217017652270960e-09,1.961348240037384153e-11,3.392545015046602180e-14
1.562500000000000000e-02,2.043548977386701326e-02,2.553775397164167118e-05,1.150488306265080374e-08,3.141061275072495971e-10,2.152748630094654685e-14
3.125000000000000000e-02,3.096431615547734842e-02,1.025433037524500426e-04,9.253869335200152531e-08,5.033174529159731754e-09,4.750323180145281629e-13
6.250000000000000000e-02,4.893241489457437338e-02,4.154102094911441673e-04,7.483501638908028023e-07,8.077457394668877552e-08,3.014524211683743312e-11
1.250000000000000000e-01,8.968368012289688884e-02,1.734491893520763569e-03,6.116979468232674552e-06,1.300539860897835064e-06,1.932339859750226367e-09
2.500000000000000000e-01,1.591473273243755870e-01,8.129275449687113977e-03,5.107061247594714702e-05,2.108823290156011047e-05,1.244750283639975631e-07
5.000000000000000000e-01,2.454679614415518629e-01,3.061484200727292854e-02,4.447242031303756584e-04,3.469466607028396559e-04,8.178582474927101792e-06
1.000000000000000000e+00,3.374896051424577936e-01,9.632434914783305491e-02,4.305846045880215751e-03,5.816583845129951434e-03,6.075446615195519281e-04
